Lisan: Yemeni, Iraqi, Libyan, and Sudanese Arabic Dialect Copora with Morphological Annotations

This article presents morphologically-annotated Yemeni, Sudanese, Iraqi, and Libyan Arabic dialects Lisan corpora. Lisan features around 1.2 million tokens. We collected the content of the corpora from several social media platforms. The Yemeni corpus (~ 1.05M tokens) was collected automatically from Twitter. The corpora of the other three dialects (~ 50K tokens each) came manually from Facebook and YouTube posts and comments. Thirty five (35) annotators who are native speakers of the target dialects carried out the annotations. The annotators segemented all words in the four corpora into prefixes, stems and suffixes and labeled each with different morphological features such as part of speech, lemma, and a gloss in English. An Arabic Dialect Annotation Toolkit ADAT was developped for the purpose of the annation. The annotators were trained on a set of guidelines and on how to use ADAT. We developed ADAT to assist the annotators and to ensure compatibility with SAMA and Curras tagsets. The tool is open source, and the four corpora are also available online.

==> list_of_DA_corpora.txt <==
MyReferences.bib:title = {An Arabic-Multilingual Database with a Lexicographic Search Engine},
MyReferences.bib:title ={Palestinian Arabic Conventional Orthography Guidelines},


MyReferences.bib:title = {Curras + Baladi: Towards a Levantine Corpus},
MyReferences.bib:title = {Curras: An Annotated Corpus for the Palestinian Arabic Dialect},
references.bib:title = {Egyptian Colloquial Arabic Lexicon},
references.bib:title = {CALLHOME Egyptian Arabic Speech},
references.bib:title = "A Morphologically Annotated Corpus of Emirati {A}rabic",
references.bib:title = "{S}hami: A Corpus of {L}evantine {A}rabic Dialects",
references.bib:title = "Creating Resources for Dialectal {A}rabic from a Single Annotation: A Case Study on {E}gyptian and {L}evantine",
references.bib:title     = {Spoken Tunisian Arabic Corpus "STAC": Transcription and Annotation},
references.bib:title={Building resources for Algerian Arabic dialects},
references.bib:title     = {Language growth in child Emirati Arabic},
references.bib:title = "A Multidialectal Parallel Corpus of {A}rabic",
references.bib:title = "{YADAC}: Yet another Dialectal {A}rabic Corpus",
references.bib:title = {Inter-Coder Agreement for Computational Linguistics},

https://alt.qcri.org/resources/qadi/


references.bib:title = {COLABA: Arabic dialect annotation and processing},






references.bib:title = "Machine Translation of {A}rabic Dialects",

references.bib:title = "Developing and Using a Pilot Dialectal {A}rabic Treebank",
references.bib:title = "Developing an {E}gyptian {A}rabic Treebank: Impact of Dialectal Morphology on Annotation and Tool Development",
references.bib:title = "{CAT}i{B}: The {C}olumbia {A}rabic Treebank",

references.bib:title = {Prague Arabic Dependency Treebank: development in data and tools},
references.bib:title = "An {A}rabic Morphological Analyzer and Generator with Copious Features",
references.bib:title = "{MAGEAD}: A Morphological Analyzer and Generator for the {A}rabic Dialects",
references.bib:title = "{F}arasa: A Fast and Furious Segmenter for {A}rabic",

